Cool outflows in MaNGA: a systematic study and comparison to the warm phase

This paper investigates the neutral gas phase of galactic winds via the Na I D$\lambda\lambda 5890,5895${\AA} feature within $z \sim 0.04$ MaNGA galaxies, and directly compares their incidence and strength to the ionized winds detected within the same parent sample. We find evidence for neutral outflows in 127 galaxies ($\sim 5$ per cent of the analysed line-emitting sample). Na I D winds are preferentially seen in galaxies with dustier central regions and both wind phases are more often found in systems with elevated SFR surface densities, especially when there has been a recent upturn in the star formation activity according to the SFR$_{5Myr}$/SFR$_{800Myr}$ parameter. We find the ionized outflow kinematics to be in line with what we measure in the neutral phase. This demonstrates that, despite their small contributions to the total outflow mass budget, there is value to collecting empirical measurements of the ionized wind phase to provide information on the bulk motion in the outflow. Depending on dust corrections applied to the ionized gas diagnostics, the neutral phase has $\sim 1.2 - 1.8$ dex higher mass outflow rates ($\dot{M}_{out}$), on average, compared to the ionized phase. We quantify scaling relations between $\dot{M}_{out}$ and the strengths of the physical wind drivers (SFR, $L_{AGN}$). Using a radial-azimuthal stacking method, and by considering inclination dependencies, we find results consistent with biconical outflows orthogonal to the disk plane. Our work complements other multi-phase outflow studies in the literature which consider smaller samples, more extreme objects, or proceed via stacking of larger samples.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
